Reformulation Techniques for Automated Planning: A Systematic Review

Automated planning is a prominent area of Artificial Intelligence, and an important component for intelligent autonomous agents. A cornerstone of domain-independent planning is the separation between planning logic, i.e. the automated reasoning side, and the knowledge model, that encodes a formal representation of domain knowledge needed to reason upon a given problem to synthesise a solution plan. Such a separation enables the use of reformulation techniques, which transform how a model is represented in order to improve the efficiency of plan generation. Over the past decades, significant research effort has been devoted to the design of reformulation techniques. In this paper, we present a systematic review of the large body of work on reformulation techniques for classical planning, aiming to provide a holistic view of the field and to foster future research in the area. As a tangible outcome, we provide a qualitative comparison of the existing classes of techniques, that can help researchers gain an overview of their strengths and weaknesses.

==> Diaeddin Paper/readme.txt <==
% Readme.txt for KERauth.cls
% Version 1.00 released 15 June 2004
%
% This software may only be used to prepare an article for
% publication in The Knowledge Engineering Review
% to be published by Cambridge University Press.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   Readme.txt     this file
%   KERauth.cls    the LaTeX 2e class file
%   KERdoc.tex     authors' instructions
%   KERdoc.pdf     authors' instructions in PDF format
%
% Typeset KERdoc.tex for instructions and examples, or view the PDF.
%
% Simply place KERauth.cls and KERdoc.tex
% in your systems usual directories 
% (refresh as required by your TeX system)
% and typeset using your LaTeX 2e command.
%


==> readme.txt <==
% Readme.txt for KERauth.cls
% Version 1.00 released 15 June 2004
%
% This software may only be used to prepare an article for
% publication in The Knowledge Engineering Review
% to be published by Cambridge University Press.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   Readme.txt     this file
%   KERauth.cls    the LaTeX 2e class file
%   KERdoc.tex     authors' instructions
%   KERdoc.pdf     authors' instructions in PDF format
%
% Typeset KERdoc.tex for instructions and examples, or view the PDF.
%
% Simply place KERauth.cls and KERdoc.tex
% in your systems usual directories 
% (refresh as required by your TeX system)
% and typeset using your LaTeX 2e command.
%

